Halo cluster shapes: Insights from simulated galaxies and ICL with prospects for weak lensing applications

We present a detailed study of the shapes and alignments of different galaxy cluster components using hydrodynamical simulations. We compute shape parameters from the Dark Matter (DM) distribution, the galaxy members and the intra-cluster light (ICL). We assess how well the DM cluster shape can be constrained by means of the identified galaxy member positions and the ICL. Further, we address the dilution factor introduced when estimating the cluster elongation using weak-lensing stacking techniques, which arises due to the misalignment between the total surface mass distribution and the distribution of luminous tracers. The dilution is computed considering the alignment between the DM and the Brightest Cluster Galaxy, the galaxy members and the ICL. Our study shows that distributions of galaxy members and ICL are less spherical than the DM component, although both are well aligned with the semi-major axis of the later. We find that the distribution of galaxy members hosted in more concentrated subhalos is more elongated than the distribution of the DM. Moreover, these galaxies are better aligned with the dark matter component compared to the distribution of galaxies hosted in less concentrated subhalos. We conclude that the positions of galaxy members can be used as suitable tracers to estimate the cluster surface density orientation, even when a low number of members is considered. Our results provide useful information for interpreting the constraints on the shapes of galaxy clusters in observational studies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
